Learning an Effective Equivariant 3D Descriptor Without Supervision

Establishing correspondences between 3D shapes is a fundamental task in 3D Computer Vision, typically addressed by matching local descriptors. Recently, a few attempts at applying the deep learning paradigm to the task have shown promising results. Yet, the only explored way to learn rotation invariant descriptors has been to feed neural networks with highly engineered and invariant representations provided by existing hand-crafted descriptors, a path that goes in the opposite direction of end-to-end learning from raw data so successfully deployed for 2D images. In this paper, we explore the benefits of taking a step back in the direction of end-to-end learning of 3D descriptors by disentangling the creation of a robust and distinctive rotation equivariant representation, which can be learned from unoriented input data, and the definition of a good canonical orientation, required only at test time to obtain an invariant descriptor. To this end, we leverage two recent innovations: spherical convolutional neural networks to learn an equivariant descriptor and plane folding decoders to learn without supervision. The effectiveness of the proposed approach is experimentally validated by outperforming hand-crafted and learned descriptors on a standard benchmark.

==> results/3DMatch/3dmatch.dat <==
inlier	matched
0.0	0.997694877	
0.04	0.67615342	
0.05	0.5725645227	
0.08	0.3602593441	
0.12	0.2055404309	
0.16	0.1219716423	
0.18	0.0939421722	
0.20	0.0772994883










==> results/3DMatch/cgf.dat <==
inlier	matched
0.0	1.0	
0.04	0.65
0.05	0.48	
0.08	0.30
0.12	0.15
0.16	0.08
0.18	0.05
0.20	0.02












==> results/3DMatch/fpfh.dat <==
inlier	matched
0.0	0.9727487607	
0.04	0.7990888975	
0.05	0.7538573464	
0.08	0.6570101429	
0.12	0.5365038803	
0.16	0.4290454762	
0.18	0.3859764594	
0.20	0.3427974337






==> results/3DMatch/ours_flare.dat <==
inlier	matched
0.0	0.9971680717	
0.04	0.9519984336	
0.05	0.9419621686	
0.08	0.9077809166	
0.12	0.8517515351	
0.16	0.7780749203	
0.18	0.7540254645	
0.20	0.7183637927











==> results/3DMatch/ours_so.dat <==
inlier	matched
0.0	0.9977690332	
0.04	0.9200555458	
0.05	0.8917646211	
0.08	0.81187425	
0.12	0.721630403	
0.16	0.6271478638	
0.18	0.5800673434	
0.20	0.5278121919


==> results/3DMatch/ppf.dat <==
inlier	matched
0.0	1.0	
0.04	0.75
0.05	0.6231	
0.08	0.40
0.12	0.18
0.16	0.08
0.18	0.07
0.20	0.05












==> results/3DMatch/ppf_foldnet.dat <==
inlier	matched
0.0	0.90	
0.04	0.73
0.05	0.7182	
0.08	0.55
0.12	0.35
0.16	0.32
0.18	0.29
0.20	0.22












==> results/3DMatch/shot.dat <==
inlier	matched
0.0	0.997340951	
0.04	0.902705972	
0.05	0.8750723853	
0.08	0.8045428426	
0.12	0.7036055618	
0.16	0.5955179789	
0.18	0.5458600235	
0.20	0.514755493


==> results/3DMatch/spin_images.dat <==
inlier	matched
0.0	1.0	
0.04	0.7075965828	
0.05	0.6327105593	
0.08	0.4431609494	
0.12	0.3014329697	
0.16	0.1978524002	
0.18	0.1637755029	
0.20	0.1264581205


==> results/3DMatch/usc.dat <==
inlier	matched
0.0	0.9727962908	
0.04	0.8897235214	
0.05	0.8683703103	
0.08	0.8288015787	
0.12	0.7598432949	
0.16	0.6902759937	
0.18	0.6593302538	
0.20	0.6135189792


==> results/network_rotation_ours.dat <==
degrees	distance
0	0	
10	0.0307949372
20	0.0351908393
30	0.036340069
40	0.0392370261
50	0.0382386222
60	0.0397500619
70	0.0373610854
80	0.035758663
90	0.0342455432
100	0.0467302799
110	0.039165698
120	0.0405012444
130	0.0359574892
140	0.0342399627
150	0.0343315564
160	0.0410436951
170	0.0408736207
180	0.0430765115
190	0.0418006591
200	0.040006239
210	0.0470134914
220	0.0445638895
230	0.04240546
240	0.0576744936
250	0.0521838218
260	0.0507414676
270	0.0479045436
280	0.0421024412
290	0.0365699008
300	0.046084363
310	0.0434748791
320	0.0433823019
330	0.0482059084
340	0.0482938364
350	0.0343266912
360	0.0



==> results/network_rotation_point_net.dat <==
degrees	distance
0	0	
10	0.3490470052	
20	0.6169703603
30	0.7959396839
40	0.9412344098
50	1.0355664492
60	1.0742888451
70	1.0878634453
80	1.0958584547
90	1.1067739725
100	1.1154048443
110	1.1254762411
120	1.1328271627
130	1.1466966867
140	1.1602458954
150	1.165520072
160	1.173058033
170	1.1777049303
180	1.17811203
190	1.1801062822
200	1.18125844
210	1.1875543594
220	1.1911816597
230	1.1801198721
240	1.1630356312
250	1.1463394165	
260	1.1314998865
270	1.1244968176
280	1.1173760891
290	1.1023586988
300	1.0772622824
310	1.0302783251
320	0.9402235746
330	0.8186879158
340	0.6451878548
350	0.3556909263
360	0

